ciDATGAN: Conditional Inputs for Tabular GANs

Conditionality has become a core component for Generative Adversarial Networks (GANs) for generating synthetic images. GANs are usually using latent conditionality to control the generation process. However, tabular data only contains manifest variables. Thus, latent conditionality either restricts the generated data or does not produce sufficiently good results. Therefore, we propose a new methodology to include conditionality in tabular GANs inspired by image completion methods. This article presents ciDATGAN, an evolution of the Directed Acyclic Tabular GAN (DATGAN) that has already been shown to outperform state-of-the-art tabular GAN models. First, we show that the addition of conditional inputs does hinder the model's performance compared to its predecessor. Then, we demonstrate that ciDATGAN can be used to unbias datasets with the help of well-chosen conditional inputs. Finally, it shows that ciDATGAN can learn the logic behind the data and, thus, be used to complete large synthetic datasets using data from a smaller feeder dataset.

==> tikz/fig/bias/lvl1.dat <==
0.111621 0.075547 0.051957
0.109357 0.076254 0.050832
0.120807 0.077164 0.058825
0.115290 0.083493 0.049415
0.116334 0.078223 0.057958
0.076825 0.063187 0.066686
0.089100 0.063186 0.073253
0.090442 0.062879 0.069536
0.081094 0.063950 0.073696
0.082873 0.060732 0.073884
0.078634 0.087753 0.044413
0.076613 0.078288 0.046686
0.084561 0.084321 0.043201
0.079516 0.084588 0.045401
0.081500 0.077968 0.048539
0.116197 0.107762 0.121679
0.113713 0.107325 0.120483
0.108797 0.109491 0.122180
0.117944 0.109421 0.125587
0.113769 0.110224 0.124335
0.105598 0.062996 0.095768
0.109825 0.065180 0.094530
0.104879 0.066916 0.097328
0.114179 0.065124 0.098727
0.105719 0.061860 0.097845

==> tikz/fig/bias/lvl2.dat <==
0.327194 0.220391 0.166176
0.324743 0.223442 0.163503
0.334603 0.224528 0.174000
0.330749 0.235378 0.161820
0.332239 0.225336 0.172896
0.233875 0.196322 0.236561
0.252253 0.191970 0.239733
0.255267 0.197159 0.242893
0.241702 0.195942 0.246886
0.245215 0.192851 0.247201
0.236012 0.215028 0.146299
0.236916 0.206344 0.148009
0.244141 0.208903 0.143737
0.233245 0.213128 0.147292
0.238218 0.201254 0.145210
0.309627 0.305767 0.363815
0.309922 0.302848 0.361316
0.298206 0.309282 0.366431
0.316022 0.307660 0.365418
0.303699 0.302715 0.370130
0.297938 0.195959 0.271176
0.305011 0.195340 0.266063
0.295335 0.204217 0.271404
0.301287 0.201526 0.271125
0.298912 0.196607 0.271987

==> tikz/fig/bias/ml_cat.dat <==
0.265433 0.241559 0.191822
0.263169 0.243760 0.192140
0.263188 0.245029 0.192515
0.267874 0.247208 0.188822
0.262726 0.242162 0.193899
0.252000 0.226308 0.227426
0.254668 0.225632 0.224230
0.254797 0.229358 0.227134
0.254748 0.227279 0.227129
0.252172 0.223657 0.226557
0.245025 0.222418 0.191902
0.246076 0.225965 0.189679
0.248668 0.226903 0.189489
0.245130 0.224459 0.190508
0.249658 0.229302 0.189714
0.269032 0.245645 0.245716
0.266347 0.245970 0.244441
0.268672 0.249239 0.247097
0.266430 0.249375 0.244378
0.264887 0.245532 0.244387
0.250882 0.235141 0.234373
0.259043 0.229117 0.233261
0.257209 0.233167 0.235532
0.247277 0.230152 0.233391
0.252889 0.228897 0.231812

==> tikz/fig/bias/ml_cont.dat <==
106.356792 97.194509 94.807042
105.993140 98.113655 95.360596
107.038892 98.099699 94.815399
108.707863 97.612028 95.700190
105.867669 96.731772 94.969021
95.454071 96.345348 98.448428
94.679097 96.230067 98.276283
95.911645 95.819600 98.503690
94.297048 96.126716 98.365531
94.866053 95.764042 99.699729
97.086437 93.065739 92.156348
96.392271 93.520984 92.336875
96.999307 93.311931 92.275650
95.344704 93.769617 92.170233
96.319692 94.030587 92.845707
98.727027 96.469551 191.733882
98.163506 98.368971 182.472298
99.148092 98.656644 187.003636
98.265450 98.021016 183.968981
98.999832 99.676351 191.613692
97.610233 94.981287 101.265567
97.381861 95.230701 101.747928
97.757041 96.132361 101.842067
98.084915 94.861427 102.568314
97.119864 95.407941 102.568486

==> tikz/fig/nomis/car_ltds.dat <==
0 0.199895 0.298282 0.137931 0.468317 0.240946 0.261665 0.127789 0.153449 0.166929 0.408602
1 0.522883 0.488660 0.545309 0.446535 0.512934 0.559012 0.556795 0.500322 0.588976 0.503840
2 0.230405 0.171821 0.258220 0.076238 0.206208 0.150961 0.265720 0.278530 0.211024 0.072197
3 0.036297 0.032990 0.044908 0.007921 0.035477 0.022873 0.040568 0.051580 0.028346 0.012289
4 0.010521 0.008247 0.013633 0.000990 0.004435 0.005489 0.009128 0.016119 0.004724 0.003072


==> tikz/fig/nomis/car_nomis.dat <==
0 0.287119 0.429964 0.234774 0.611018 0.324669 0.420159 0.230085 0.226675 0.251371 0.629004
1 0.441390 0.395318 0.455541 0.317746 0.432569 0.426127 0.442062 0.438482 0.472729 0.301299
2 0.211145 0.134958 0.236195 0.059026 0.183437 0.123935 0.245177 0.251392 0.215905 0.056064
3 0.045675 0.031092 0.054042 0.009351 0.044431 0.022970 0.060803 0.061119 0.044957 0.009454
4 0.014671 0.008668 0.019448 0.002861 0.014894 0.006809 0.021873 0.022332 0.015038 0.004179


==> tikz/fig/nomis/corr.dat <==
0 0 1.00
1 0 -0.02
2 0 0.01
3 0 -0.00
4 0 0.02
5 0 0.03
6 0 0.04
7 0 -0.03

0 1 -0.02
1 1 1.00
2 1 0.16
3 1 0.03
4 1 -0.46
5 1 -0.06
6 1 -0.04
7 1 0.19

0 2 0.01
1 2 0.16
2 2 1.00
3 2 0.14
4 2 -0.24
5 2 0.04
6 2 0.06
7 2 0.01

0 3 -0.00
1 3 0.03
2 3 0.14
3 3 1.00
4 3 -0.09
5 3 0.04
6 3 -0.00
7 3 0.01

0 4 0.02
1 4 -0.46
2 4 -0.24
3 4 -0.09
4 4 1.00
5 4 0.09
6 4 0.29
7 4 -0.43

0 5 0.03
1 5 -0.06
2 5 0.04
3 5 0.04
4 5 0.09
5 5 1.00
6 5 0.25
7 5 -0.21

0 6 0.04
1 6 -0.04
2 6 0.06
3 6 -0.00
4 6 0.29
5 6 0.25
6 6 1.00
7 6 -0.32

0 7 -0.03
1 7 0.19
2 7 0.01
3 7 0.01
4 7 -0.43
5 7 -0.21
6 7 -0.32
7 7 1.00


==> tikz/fig/nomis/ethn_ltds.dat <==
0 0.661389 0.370015 0.883311 0.745455 0.681009 0.693456 0.917103 0.721423 0.859107 0.697589
1 0.185343 0.367239 0.039561 0.130000 0.121958 0.090700 0.036649 0.185970 0.095533 0.110299
2 0.075315 0.163049 0.042553 0.078182 0.148665 0.172981 0.025742 0.046682 0.020619 0.067933
3 0.032481 0.035588 0.027926 0.027273 0.032938 0.038270 0.018325 0.031794 0.012371 0.041636
4 0.045473 0.064109 0.006649 0.019091 0.015430 0.004592 0.002182 0.014131 0.012371 0.082542



==> tikz/fig/nomis/ethn_nomis.dat <==
0 0.641307 0.362707 0.843170 0.662868 0.610114 0.624622 0.876564 0.606094 0.744839 0.616830
1 0.184962 0.340556 0.051931 0.160871 0.111670 0.117435 0.048665 0.252807 0.163389 0.145226
2 0.076970 0.188397 0.060396 0.081965 0.171817 0.191136 0.048396 0.073309 0.025122 0.075079
3 0.048175 0.050688 0.035221 0.055923 0.054992 0.048217 0.020794 0.038253 0.039167 0.051938
4 0.048585 0.057651 0.009283 0.038373 0.051407 0.018589 0.005581 0.029536 0.027483 0.110927


==> tikz/fig/nomis/size_cidatgan.dat <==
0 0.296283 0.263439 0.291819 0.319499 0.259865 0.276281 0.271262 0.255498 0.296360 0.318252
1 0.338829 0.290904 0.408220 0.364373 0.271030 0.279174 0.345387 0.264892 0.319456 0.271265
2 0.160221 0.175842 0.143537 0.150069 0.181645 0.176288 0.169042 0.179942 0.164280 0.164338
3 0.129438 0.154933 0.112408 0.111315 0.174167 0.161366 0.150187 0.174498 0.141141 0.138457
4 0.051274 0.075046 0.032117 0.038971 0.077969 0.074661 0.046093 0.085091 0.055351 0.074305
5 0.018895 0.029180 0.010406 0.012474 0.027128 0.024259 0.015338 0.029703 0.018283 0.023926
6 0.003529 0.007179 0.001037 0.002039 0.004995 0.004375 0.001948 0.006790 0.003289 0.004955
7 0.001531 0.003479 0.000455 0.001259 0.003201 0.003596 0.000743 0.003585 0.001841 0.004503


==> tikz/fig/nomis/size_datgan.dat <==
0 0.125657 0.141717 0.135866 0.233970 0.444825 0.459572 0.244004 0.315649 0.470605 0.483983
1 0.451696 0.429752 0.453198 0.337737 0.212692 0.210870 0.318323 0.269358 0.200860 0.198394
2 0.185776 0.194493 0.180096 0.180649 0.140995 0.131322 0.175534 0.153426 0.129902 0.126985
3 0.134814 0.130606 0.131539 0.148082 0.132948 0.127448 0.157021 0.171879 0.126366 0.120976
4 0.064478 0.061555 0.059794 0.069177 0.060105 0.060800 0.075191 0.077711 0.062005 0.059809
5 0.025014 0.029170 0.027496 0.024309 0.006546 0.007821 0.023772 0.008717 0.007874 0.007573
6 0.008065 0.007702 0.007502 0.003328 0.000840 0.000921 0.003474 0.001765 0.001031 0.000972
7 0.004500 0.005005 0.004510 0.002747 0.001049 0.001246 0.002682 0.001496 0.001356 0.001308


==> tikz/fig/nomis/size_ltds.dat <==
0 0.258811 0.254983 0.257418 0.356436 0.271988 0.295517 0.264706 0.237266 0.286614 0.413210
1 0.296686 0.273540 0.377706 0.343564 0.307465 0.342177 0.400609 0.324307 0.366929 0.336406
2 0.193582 0.173196 0.146752 0.139604 0.167775 0.151876 0.141988 0.187621 0.159055 0.090630
3 0.156234 0.162199 0.152366 0.102970 0.173688 0.125343 0.133874 0.165055 0.143307 0.090630
4 0.059968 0.080412 0.052125 0.040594 0.060606 0.062214 0.052738 0.067054 0.031496 0.050691
5 0.021568 0.035739 0.008019 0.015842 0.015521 0.016468 0.005071 0.014184 0.009449 0.013825
6 0.008417 0.011684 0.004010 0.000990 0.002217 0.004575 0.000000 0.003224 0.003150 0.001536
7 0.004734 0.008247 0.001604 0.000000 0.000739 0.001830 0.001014 0.001289 0.000000 0.003072


==> tikz/fig/nomis/size_ltds_bias.dat <==
0 0.317511 0.163265 0.305732 0.135556 0.167387 0.340681 0.164103 0.044610 0.132890 0.132231
1 0.350211 0.234694 0.457006 0.231111 0.253780 0.394790 0.290598 0.172243 0.186047 0.223140
2 0.147679 0.209647 0.101911 0.280000 0.220302 0.112224 0.225641 0.307311 0.289037 0.223140
3 0.094937 0.209647 0.087580 0.224444 0.245140 0.072144 0.225641 0.311029 0.302326 0.235537
4 0.054852 0.107607 0.030255 0.091111 0.087473 0.052104 0.083761 0.128872 0.063123 0.136364
5 0.017932 0.048237 0.012739 0.035556 0.021598 0.018036 0.008547 0.027261 0.019934 0.037190
6 0.011603 0.015770 0.001592 0.002222 0.003240 0.006012 0.000000 0.006196 0.006645 0.004132
7 0.005274 0.011132 0.003185 0.000000 0.001080 0.004008 0.001709 0.002478 0.000000 0.008264


==> tikz/fig/nomis/size_nomis.dat <==
0 0.279268 0.277605 0.311893 0.405305 0.278186 0.320352 0.290281 0.252360 0.285957 0.452795
1 0.285919 0.241790 0.320895 0.289284 0.281797 0.281954 0.321279 0.292115 0.311240 0.296298
2 0.169796 0.172343 0.163004 0.134158 0.174539 0.160879 0.165969 0.173110 0.172284 0.118245
3 0.156339 0.149693 0.138818 0.105040 0.161054 0.136850 0.147574 0.166793 0.152721 0.078480
4 0.066872 0.082730 0.049701 0.041985 0.068506 0.061022 0.054033 0.073213 0.055249 0.033846
5 0.028885 0.048075 0.012165 0.015492 0.025826 0.027750 0.015761 0.029387 0.017034 0.014579
6 0.007335 0.014190 0.002399 0.005075 0.005746 0.006462 0.003292 0.007464 0.003520 0.003262
7 0.005584 0.013574 0.001123 0.003660 0.004345 0.004731 0.001811 0.005558 0.001996 0.002496


==> tikz/fig/obs/lvl1.dat <==
0.093996 0.245916
0.089760 0.235871
0.098288 0.238606
0.092637 0.238369
0.096567 0.242448
0.128258 0.086525
0.127946 0.088001
0.130841 0.086611
0.132499 0.080784
0.135975 0.084977
0.123990 0.122060
0.124492 0.119382
0.120931 0.119590
0.123194 0.116934
0.126889 0.121578
0.266441 0.081824
0.264168 0.082715
0.263975 0.084295
0.266441 0.088583
0.263581 0.083871
0.133939 0.055522
0.132835 0.058609
0.137932 0.062949
0.137139 0.056586
0.136213 0.058726

==> tikz/fig/obs/lvl2.dat <==
0.239171 0.590765
0.233157 0.571769
0.244419 0.577769
0.238728 0.569538
0.242174 0.584010
0.332789 0.218200
0.326345 0.219784
0.337114 0.216577
0.338415 0.210361
0.344792 0.216097
0.307852 0.299741
0.309480 0.293605
0.303338 0.294053
0.307302 0.289023
0.310192 0.294048
0.719118 0.213662
0.715730 0.215255
0.714054 0.222086
0.717755 0.224777
0.715166 0.215031
0.321119 0.159268
0.322361 0.164113
0.328394 0.170480
0.324469 0.163136
0.324046 0.168439

==> tikz/fig/obs/ml_cat.dat <==
0.081849 0.139754
0.078338 0.139540
0.080833 0.136091
0.078105 0.141944
0.081937 0.135556
0.110712 0.084669
0.109862 0.084201
0.110349 0.083164
0.112274 0.084610
0.111090 0.085313
0.074451 0.099965
0.073110 0.100078
0.073845 0.100747
0.072655 0.099697
0.072038 0.104541
0.127255 0.083007
0.129486 0.079263
0.129309 0.082911
0.127128 0.082894
0.129102 0.084058
0.119724 0.068527
0.119814 0.069530
0.123167 0.067876
0.119852 0.070840
0.118839 0.068479

==> tikz/fig/obs/ml_cont.dat <==
3.526151 31.921312
3.436200 31.893043
3.406094 30.761747
3.435516 29.576316
3.468682 29.842769
1.948835 2.098249
1.930528 2.140009
2.004570 2.213740
2.042029 2.136499
1.975976 2.164194
1.940947 2.008310
1.898792 2.091963
1.888917 2.050771
1.899439 2.091164
1.945166 1.945429
59.072866 3.034722
67.555548 2.891633
66.290675 2.863222
58.220842 2.903055
70.601287 3.058085
4.014212 1.839240
3.579484 1.703650
3.911497 1.724630
3.830675 1.709231
3.656977 1.736258

==> tikz/fig/pop/ethn.dat <==
0.112880 0.108776 0.104417
0.045297 0.045817 0.055318
0.108332 0.098725 0.101964
0.141965 0.134755 0.041331
0.109218 0.114346 0.048638
0.159013 0.150743 0.049502
0.048073 0.049211 0.030191
0.103970 0.110084 0.053022
0.089427 0.091672 0.082020
0.232216 0.240477 0.038401


==> tikz/fig/pop/hh_car.dat <==
0.284000 0.345055 0.193684
0.212055 0.168621 0.161026
0.061545 0.073107 0.098941
0.089270 0.098788 0.095573
0.107779 0.122624 0.118206
0.085503 0.143372 0.116168
0.051572 0.095290 0.081847
0.079616 0.106597 0.082609
0.089094 0.130694 0.074883
0.108489 0.097438 0.098691


==> tikz/fig/pop/hh_comp.dat <==
0.136999 0.218214 0.138796
0.106765 0.092721 0.081607
0.047283 0.039182 0.021698
0.065332 0.072522 0.057834
0.075080 0.057064 0.060001
0.044187 0.084194 0.052205
0.025437 0.053551 0.046406
0.042186 0.050844 0.032505
0.063114 0.071494 0.036988
0.082752 0.114290 0.066319


==> tikz/fig/pop/hh_size.dat <==
0.108963 0.188267 0.160005
0.049119 0.038295 0.058114
0.057522 0.054355 0.060446
0.051214 0.052216 0.055871
0.074529 0.055113 0.052301
0.042167 0.068721 0.076471
0.033463 0.026346 0.032096
0.038672 0.037744 0.040652
0.063086 0.054368 0.049693
0.075458 0.062810 0.035542


==> tikz/fig/pop_del/ethn.dat <==
0.043296 0.121642 0.097032
0.042277 0.118473 0.068556
0.110020 0.100806 0.074825
0.125362 0.147167 0.118400
0.100786 0.135952 0.057565
0.146478 0.086787 0.032990
0.056674 0.125961 0.117471
0.094700 0.052880 0.027784
0.105721 0.065329 0.050690
0.244896 0.115497 0.102170


==> tikz/fig/pop_del/hh_car.dat <==
0.296091 0.132226 0.117427
0.249445 0.192106 0.184319
0.037503 0.042897 0.056820
0.067533 0.089888 0.091718
0.111297 0.075946 0.109790
0.059711 0.115746 0.167611
0.109647 0.086051 0.071594
0.054310 0.074648 0.077780
0.117987 0.103054 0.081802
0.188613 0.109807 0.075703


==> tikz/fig/pop_del/hh_comp.dat <==
0.221102 0.144214 0.104627
0.094450 0.170194 0.195766
0.122186 0.065750 0.100531
0.201426 0.055730 0.063838
0.028002 0.087196 0.183597
0.082457 0.055715 0.068451
0.205444 0.040966 0.096516
0.049847 0.058782 0.174457
0.020485 0.047401 0.183563
0.213188 0.088875 0.046551


==> tikz/fig/pop_del/hh_size.dat <==
0.135802 0.073701 0.063779
0.101130 0.129844 0.234200
0.144375 0.015762 0.145962
0.161981 0.070155 0.222006
0.117555 0.044832 0.198288
0.049316 0.025273 0.063887
0.158515 0.057823 0.211978
0.134002 0.023412 0.194985
0.079197 0.025456 0.208127
0.166990 0.055835 0.182683

